Scientific Liquidity Agents: An Agent-Based Model of Knowledge Arbitrage in Scientific Communities

Scientific knowledge gains new uses when ideas, methods, and results move between research contexts. Understanding this process requires a model of both specialized knowledge production and the intermediary activities that connect it. We introduce Scientific Liquidity Agents (SLA), an agent-based model of knowledge arbitrage in scientific communities. SLA represents domain specialists and epistemic arbitrageurs within a shared environment of research problems, researcher interactions, and scientific artifacts. Individual decisions connect to collective state through a belief-desire-intention architecture, a prerequisite-based problem graph, a dynamic interaction network, and a persistent publication registry. The framework makes researcher roles and knowledge-transfer frictions explicit, providing a process-oriented account of scientific production and exchange. Two exploratory simulations with 10 and 18 agents produce 68 and 274 registered papers. In the smaller run, arbitrageurs take part in 16 of the 26 contact pairs that join this community into one connected component, while topical similarity alone splits it into seven. The same run yields three similarity edges, 26 contact pairs, and two coauthorship pairs, so measured community structure depends on what counts as a link. Paper production is abundant, but no recorded replication succeeds, which places the bottleneck in verification rather than production. Solved-problem sets correspond to the prerequisite reachability of the disciplines represented in each community. SLA makes knowledge liquidity, the movement and reuse of artifacts across domains, a quantity that agentic science can simulate and measure.

==> README.txt <==
Scientific Liquidity Agents — knowledge-arbitrage revision (2026-10-30)

This independent manuscript version implements the figure reassessment in PR #9.
The canonical paper/main.tex and paper/main.pdf remain unchanged.

Authors
  Koutian Wu, You Liu, Yue Liu, Zhiping Li, Ergan Shang
  Koutian Wu: The University of Texas at Austin; TaciteAI
  You Liu: Independent Researcher
  Yue Liu: Independent Researcher
  Zhiping Li: Princeton University
  Ergan Shang: Carnegie Mellon University
  Existing contact: k@tacite.ai.

Files
  main.pdf                            Revised manuscript
  main.tex + arxiv/*.tex               Editable LaTeX source
  references.bib                      Bibliography
  SLA_knowledge_arbitrage_source.zip   Standalone compilation source package
  validation.json                     Artifact and evidence checks
  arxiv/revise_figures.py              Revised figure generation from frozen data
  arxiv/revision_figure_data.json      All numeric inputs to the revised plots
  arxiv/data/                         The same two archived simulation runs
  arxiv/source_snapshot/              Selected historical implementation files
  arxiv/manifest.json                 Input paths, commit IDs, and SHA-256 hashes

The main text shows the framework, production trajectory, normalized action
allocation, the original three-network figure, and disciplinary progress with
a prerequisite example. Supplementary figures preserve individual output,
logged tokens, venue tiers, named-domain label coverage, normalized network
coverage, and complete prerequisite closure.

No new simulation or model experiment was run for this revision. The network
structure PDF is byte-identical to the original figure; other revised plots
are rebuilt from the frozen records. The BDI diagram is a conceptual model
illustration. Prerequisite arrows denote problem dependencies.

Compile from this directory
  tectonic --keep-logs main.tex
or
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  bibtex main
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -interaction=nonstopmode -halt-on-error main.tex

Build PDF and source ZIP, including an extracted-ZIP compilation check
  python3 build.py --tectonic /path/to/tectonic

Reproduce figures and verify numbers (Python dependencies: arxiv/requirements.txt)
  python arxiv/rebuild_evidence.py --check
  python arxiv/revise_figures.py

The first command verifies frozen hashes, saved tables, network quantities,
problem diagnostics, and the fixed archived-query fixture. The second creates
eight revised vector figures and exports their numeric inputs, without calling
a simulator or an LLM. Existing network and closure figures use the same
verified frozen records. The minimal source ZIP contains only compile inputs;
use this full version directory for offline data and figure reproduction.

Review history
  docs/manuscript-comparison-20261030.zh-CN.md in the repository root contains
  the original comparison, the per-figure reassessment, and an implementation
  update identifying this final revision separately from the 15-page draft.

